Transcoding compositionally: using attention to find more generalizable solutions

While sequence-to-sequence models have shown remarkable generalization power across several natural language tasks, their construct of solutions are argued to be less compositional than human-like generalization. In this paper, we present seq2attn, a new architecture that is specifically designed to exploit attention to find compositional patterns in the input. In seq2attn, the two standard components of an encoder-decoder model are connected via a transcoder, that modulates the information flow between them. We show that seq2attn can successfully generalize, without requiring any additional supervision, on two tasks which are specifically constructed to challenge the compositional skills of neural networks. The solutions found by the model are highly interpretable, allowing easy analysis of both the types of solutions that are found and potential causes for mistakes. We exploit this opportunity to introduce a new paradigm to test compositionality that studies the extent to which a model overgeneralizes when confronted with exceptions. We show that seq2attn exhibits such overgeneralization to a larger degree than a standard sequence-to-sequence model.

==> Data/ablation.csv <==
model,mean,std,min,max
Baseline,30.8333,6.2361,22.5000,37.5000
Baseline+T,43.3333,12.3040,27.5000,57.5000
Baseline+F,85.8333,16.4992,62.5000,97.5000
Baseline+FT,68.3333,21.4411,42.5000,95.0000
Baseline+E,82.5000,12.4164,65.0000,92.5000
Baseline+ET,100.0000,0.0000,100.0000,100.0000
Baseline+EF,85.0000,9.3541,72.5000,95.0000
Baseline+EFT,66.6667,47.1405,0.0000,100.0000
Baseline+G,34.1667,8.2496,22.5000,40.0000
Baseline+GT,32.5000,8.8976,25.0000,45.0000
Baseline+GF,69.1667,21.2459,40.0000,90.0000
Baseline+GFT,90.8333,3.1180,87.5000,95.0000
Baseline+GE,82.5000,12.4164,65.0000,92.5000
Baseline+GET,97.5000,3.5355,92.5000,100.0000
Baseline+GEF,74.1667,36.5339,22.5000,100.0000
Baseline+GEFT (seq2attn),100.0000,0.0000,100.0000,100.0000

==> Data/ablation_single.csv <==
model,mean,std,min,max
Baseline,30.8333,6.2361,22.5000,37.5000
Transcoder,43.3333,12.3040,27.5000,57.5000
Full focus,85.8333,16.4992,62.5000,97.5000
Embeddings,82.5000,12.4164,65.0000,92.5000
Gumbel,34.1667,8.2496,22.5000,40.0000
Seq2attn,100.0000,0.0000,100.0000,100.0000

==> Data/baseline_lookup.csv <==
model, compName, seqacc, std, min, max
Baseline, heldout tables, 7.86458333, 0.0214049194, 4.68750000, 11.97916667
Baseline, new compositions, 0.93750000, 0.0200097632, 0, 6.25
Baseline, heldout compositions, 43.28125000, 0.0927156481, 20.31250000, 53.12500000
Baseline, heldout inputs, 38.25000000, 0.0447911822, 30, 42.5

==> Data/baseline_lookup_restricted.csv <==
model, compName, seqacc, std, min, max
Baseline, heldout tables, 7.86458333, 0.0214049194, 4.68750000, 11.97916667
Baseline, heldout compositions, 43.28125000, 0.0927156481, 20.31250000, 53.12500000
Baseline, heldout inputs, 38.25000000, 0.0447911822, 30, 42.5


==> Data/corruption-lookup-baseline.csv <==
epochs	seqacc1	seqacc2	seqacc3	seqacc4	seqacc5	average	std	confidence
0	0	0	0	0	0	0	0	0
1	0.125	0	0	0	0	0.025	0.05590169944	0.04899909965
2	0	0.25	0	0	0	0.05	0.1118033989	0.09799819931
3	0	0.125	0.25	0.125	0	0.1	0.1045825033	0.09166892158
4	0.125	0.25	0.25	0	0.125	0.15	0.1045825033	0.09166892158
5	0.125	0.375	0.125	0	0.25	0.175	0.1425219281	0.1249236826
6	0.125	0	0.125	0.25	0.25	0.15	0.1045825033	0.09166892158
7	0.125	0.25	0.125	0.25	0.625	0.275	0.2053959591	0.180034188
8	0.125	0	0.125	0	0.625	0.175	0.2592055169	0.2271994784
9	0	0.125	0	0.125	0.5	0.15	0.2053959591	0.180034188
10	0.25	0.5	0.125	0	0.5	0.275	0.2236067977	0.1959963986
11	0.25	0.5	0	0.125	0.5	0.275	0.2236067977	0.1959963986
12	0.375	0.625	0.125	0.125	0.5	0.35	0.2236067977	0.1959963986
13	0.5	0.625	0	0.25	0.625	0.4	0.2709935424	0.2375319484
14	0.375	0.625	0.125	0.375	0.625	0.425	0.2091650066	0.1833378432
15	0.5	0.625	0.125	0.25	0.625	0.425	0.2270737766	0.1990352837
16	0.375	0.625	0.5	0.375	0.625	0.5	0.125	0.1095653177
17	0.5	0.625	0.25	0.375	0.625	0.475	0.1629800601	0.1428556965
18	0.625	0.625	0.375	0.625	0.625	0.575	0.1118033989	0.09799819931
19	0.625	0.625	0.375	0.625	0.625	0.575	0.1118033989	0.09799819931
20	0.625	0.625	0.5	0.625	0.625	0.6	0.05590169944	0.04899909965
21	0.625	0.625	0.5	0.625	0.625	0.6	0.05590169944	0.04899909965
22	0.625	0.625	0.5	0.625	0.625	0.6	0.05590169944	0.04899909965
23	0.625	0.625	0.375	0.625	0.625	0.575	0.1118033989	0.09799819931
24	0.625	0.625	0.375	0.625	0.625	0.575	0.1118033989	0.09799819931
25	0.625	0.625	0.375	0.625	0.625	0.575	0.1118033989	0.09799819931
26	0.625	0.625	0.625	0.625	0.625	0.625	0	0
27	0.625	0.625	0.375	0.625	0.625	0.575	0.1118033989	0.09799819931
28	0.625	0.625	0.375	0.625	0.5	0.55	0.1118033989	0.09799819931
29	0.625	0.625	0.375	0.625	0.5	0.55	0.1118033989	0.09799819931
30	0.625	0.625	0.5	0.625	0.5	0.575	0.06846531969	0.060011396

==> Data/corruption-lookup-seq2attn.csv <==
epochs	seqacc1	seqacc2	seqacc3	seqacc4	seqacc5	average	std	confidence
0	0	0	0	0	0	0	0	0
1	0.125	0	0	0	0	0.025	0.05590169944	0.04899909965
2	0.125	0	0.375	0	0.125	0.125	0.1530931089	0.1341895609
3	0.25	0.125	0.125	0.125	0	0.125	0.08838834765	0.0774743791
4	0.625	0.5	0.875	0.125	0.125	0.45	0.3259601203	0.285711393
5	1	0.875	0.875	0.375	0.75	0.775	0.2404423008	0.2107530965
6	0.875	0.875	0.625	0.25	0.75	0.675	0.2592055169	0.2271994784
7	0.75	0.625	0.625	0.375	0.875	0.65	0.1854049622	0.1625116286
8	0.625	0.625	0.625	0.5	0.625	0.6	0.05590169944	0.04899909965
9	0.625	0.625	0.625	0.75	0.625	0.65	0.05590169944	0.04899909965
10	0.625	0.625	0.625	0.875	0.625	0.675	0.1118033989	0.09799819931
11	0.625	0.625	0.625	0.75	0.625	0.65	0.05590169944	0.04899909965
12	0.625	0.625	0.625	0.75	0.625	0.65	0.05590169944	0.04899909965
13	0.625	0.625	0.625	0.625	0.625	0.625	0	0
14	0.625	0.625	0.625	0.625	0.625	0.625	0	0
15	0.625	0.625	0.625	0.625	0.625	0.625	0	0
16	0.625	0.625	0.625	0.625	0.625	0.625	0	0
17	0.625	0.625	0.625	0.625	0.625	0.625	0	0
18	0.625	0.625	0.625	0.625	0.625	0.625	0	0
19	0.625	0.625	0.625	0.625	0.625	0.625	0	0
20	0.625	0.625	0.625	0.625	0.625	0.625	0	0
21	0.625	0.625	0.625	0.625	0.625	0.625	0	0
22	0.625	0.625	0.625	0.625	0.625	0.625	0	0
23	0.625	0.625	0.625	0.625	0.625	0.625	0	0
24	0.625	0.625	0.625	0.625	0.625	0.625	0	0
25	0.625	0.625	0.625	0.625	0.625	0.625	0	0
26	0.625	0.625	0.625	0.625	0.625	0.625	0	0
27	0.625	0.625	0.625	0.625	0.625	0.625	0	0
28	0.625	0.625	0.625	0.625	0.625	0.625	0	0
29	0.625	0.625	0.625	0.625	0.625	0.625	0	0
30	0.625	0.625	0.625	0.625	0.625	0.625	0	0
31	0.625	0.625	0.625	0.625	0.625	0.625	0	0
32	0.625	0.625	0.625	0.625	0.625	0.625	0	0
33	0.625	0.625	0.625	0.625	0.625	0.625	0	0
34	0.625	0.625	0.625	0.625	0.625	0.625	0	0
35	0.625	0.625	0.625	0.625	0.625	0.625	0	0
36	0.625	0.625	0.625	0.625	0.625	0.625	0	0
37	0.625	0.625	0.625	0.625	0.625	0.625	0	0
38	0.625	0.625	0.625	0.625	0.625	0.625	0	0
39	0.625	0.625	0.625	0.625	0.625	0.625	0	0
40	0.625	0.625	0.625	0.625	0.625	0.625	0	0
41	0.625	0.625	0.625	0.625	0.625	0.625	0	0
42	0.625	0.625	0.625	0.625	0.625	0.625	0	0
43	0.625	0.625	0.625	0.625	0.625	0.625	0	0
44	0.625	0.625	0.625	0.625	0.625	0.625	0	0
45	0.625	0.625	0.625	0.625	0.625	0.625	0	0
46	0.625	0.625	0.625	0.625	0.625	0.625	0	0
47	0.625	0.625	0.625	0.625	0.625	0.625	0	0
48	0.625	0.625	0.625	0.625	0.625	0.625	0	0
49	0.625	0.625	0.625	0.625	0.625	0.625	0	0
50	0.625	0.625	0.625	0.625	0.625	0.625	0	0

==> Data/exception_learning_scan_baseline.csv <==
upper	epochs	4	512
1	5	0.33	1
1	6	0.67	1
1	7	0.5	1
1	8	0	1
1	9	0	1
1	10	0	1
1	11	0	1
1	12	0	1
1	13	0.25	1
1	14	0	0.78
1	15	0.11	0.78
1	16	0.1	0.7
1	17	0	0.55
1	18	0	0.55
1	19	0	0.5
1	20	0.07	0.52
1	21	0.06	0.4
1	22	0	0.48
1	23	0	0.28
1	24	0.06	0.25
1	25	0.06	0.25
1	26	0.06	0.25
1	27	0	0.18
1	28	0	0.19
1	29	0	0.1
1	30	0	0.14
1	31	0.06	0.27
1	32	0	0.3
1	33	0	0.29
1	34	0	0.19
1	35	0	0.43
1	36	0.05	0.24
1	37	0	0.19
1	38	0	0.15
1	39	0	0.05
1	40	0	0.09
1	41	0	0.18
1	42	0	0.1
1	43	0	0.27
1	44	0	0.14
1	45	0	0
1	46	0.05	0.05
1	47	0	0
1	48	0	0.05
1	49	0.05	0
1	50	0	0.14

==> Data/exception_learning_scan_seq2attn.csv <==
upper	epochs	4	512
1	5	0.56	0.5
1	6	1	0.91
1	7	1	1
1	8	1	1
1	9	0.93	1
1	10	0.91	1
1	11	1	1
1	12	0.67	1
1	13	0.62	1
1	14	0.75	1
1	15	0.67	1
1	16	0.5	1
1	17	0.56	1
1	18	0.5	0.92
1	19	0.38	0.93
1	20	0.5	1
1	21	0.6	0.94
1	22	0.4	0.92
1	23	0.29	0.93
1	24	0.43	0.92
1	25	0.4	0.92
1	26	0.78	0.92
1	27	0.56	0.83
1	28	0.5	0.93
1	29	0.29	0.94
1	30	0.43	0.91
1	31	0.55	0.9
1	32	0.56	0.93
1	33	0.43	0.88
1	34	0.46	0.94
1	35	0.4	0.92
1	36	0.25	0.8
1	37	0.45	0.92
1	38	0.5	0.88
1	39	0.45	0.82
1	40	0.38	0.94
1	41	0.33	0.92
1	42	0.44	0.75
1	43	0.5	0.93
1	44	0.33	0.87
1	45	0.46	0.91
1	46	0.46	0.92
1	47	0.45	0.83
1	48	0.4	0.81
1	49	0.4	0.85
1	50	0.33	0.79

==> Data/scan_exp2_baseline.csv <==
test set,mean,min,max,std,conf
0,0.2558,0.0000,1.6198,0.5338,0.3818309869525207
1,95.1918,83.4612,100.0000,5.3876,3.853789106979019
2,97.3913,82.0972,100.0000,5.1580,3.689554572313791
3,98.8321,93.0094,100.0000,2.0599,1.473461315143307

==> Data/scan_exp2_seq2attn.csv <==
test set,mean,min,max,std,conf
0,36.2319,0.0000,100,36.1014,25.82359159
1,94.3223,57.1185,100,12.5278,8.96122562
2,97.7579,89.8551,100,3.0520,2.8984248
3,99.9233,99.7442,100,0.1041,0.07446348

==> Data/scan_exp3_baseline.csv <==
test set,mean,min,max,std,conf
1,2.8645,0.0000,7.3316,2.5368,1.8145913220328855
2,4.4672,0.0000,11.0827,3.4891,2.495778375001948
4,10.9633,0.0000,44.5865,13.0249,9.316804836938715
8,17.0588,2.4723,58.3973,17.1071,12.236831916252278
16,38.6275,14.0665,64.9616,15.7949,11.298205799581057
32,50.6223,10.1449,82.0972,20.7288,14.827460026866634
64,64.5610,26.1722,89.5993,19.7857,14.152853800199487
128,69.1475,42.4552,90.0256,17.1745,12.285043621985885
256,72.7792,34.6121,97.3572,22.1148,15.818875815394536
512,87.7749,75.6181,99.0622,8.4750,6.062228577037491
1024,93.4442,82.2677,99.8295,6.6878,4.783831537169479

==> Data/scan_exp3_seq2attn.csv <==
test set,mean,min,max,std,conf
1,43.2992,0.0000,97.1014,43.1128,30.83889654231291
2,33.9983,0.0000,91.2191,35.0272,25.05520859157612
4,55.6436,6.2234,99.8295,34.7056,24.825165793891717
8,66.1807,17.1355,100.0000,27.3032,19.530175726792923
16,81.7818,38.7894,99.6590,16.9054,12.092554452654818
32,78.8406,23.1032,100.0000,25.2360,18.051492669040485
64,78.3205,22.5916,99.5737,23.3788,16.723024124701364
128,83.2140,17.5618,99.3180,23.6928,16.947630587614615
256,82.2506,25.8312,100.0000,22.2689,15.929104655951642
512,88.2438,20.3751,100.0000,23.2618,16.639333181513948
1024,74.0750,43.0520,99.7442,21.4577,15.348847449852194

==> Data/seq2attn_lookup.csv <==
model, compName, seqacc, std, min, max
Seq2attn, heldout compositions, 100, 0, 100, 100
Seq2attn, heldout inputs, 100, 0, 100, 100
Seq2attn, heldout tables, 100, 0, 100, 100
Seq2attn, new compositions, 99.6875, 0.9375, 96.8750, 100.0000

==> Data/seq2attn_lookup_restricted.csv <==
model, compName, seqacc, std, min, max
Seq2attn, heldout compositions, 100, 0, 100, 100
Seq2attn, heldout inputs, 100, 0, 100, 100
Seq2attn, heldout tables, 100, 0, 100, 100

